Magellan/M2FS Spectroscopy of Galaxy Clusters: Stellar Population Model and Application to Abell 267

We report the results of a pilot program to use the Magellan/M2FS spectrograph to survey the galactic populations and internal kinematics of galaxy clusters. For this initial study, we present spectroscopic measurements for $223$ quiescent galaxies observed along the line of sight to the galaxy cluster Abell 267 ($z\sim0.23$). We develop a Bayesian method for modeling the integrated light from each galaxy as a simple stellar population, with free parameters that specify redshift ($v_\mathrm{los}/c$) and characteristic age, metallicity ($\mathrm{[Fe/H]}$), alpha-abundance ($[\alpha/\mathrm{Fe}]$), and internal velocity dispersion ($\sigma_\mathrm{int}$) for individual galaxies. Parameter estimates derived from our 1.5-hour observation of A267 have median random errors of $\sigma_{v_\mathrm{los}}=20\ \mathrm{km\ s^{-1}}$, $\sigma_{\mathrm{Age}}=1.2\ \mathrm{Gyr}$, $\sigma_{\mathrm{[Fe/H]}}=0.11\ \mathrm{dex}$, $\sigma_{[\alpha/\mathrm{Fe}]}=0.07\ \mathrm{dex}$, and $\sigma_{\sigma_\mathrm{int}}=20\ \mathrm{km\ s^{-1}}$. In a companion paper, we use these results to model the structure and internal kinematics of A267.

==> Table3.txt <==
\begin{table*}
\caption{Results for fitting of A267 spectra.}
\label{A267Results}
\begin{tabularx}{\textwidth}{ c X X c c c c c c c c }
\hline
\hline\\
ID & $\alpha_{2000}$ & $\delta_{2000}$ & r & i & S/N & $\overline{\vlos}$ & $\overline{\age}$ & $\overline{\feh}$ & $\overline{\afe}$ & $\overline{\disp}$\\
& (hh:mm:ss) & ($\degr$:$\arcmin$:$\arcsec$) & [mag] & [mag] & & (km s$^{-1}$) & (Gyr) & (dex) & (dex) & (km s$^{-1}$)\\\\
\hline
1 & 01:53:13.48 & +01:00:48.6 & $20.38$ & $19.86$ & $10.1$ & $114156\pm16$ & $5.5\pm0.6$ & $-0.72\pm0.10$ & $0.05\pm0.05$ & $193.3\pm12.2$\\
2 & 01:53:20.26 & +01:01:17.0 & $20.52$ & $20.06$ & $9.3$ & $114059\pm18$ & $6.5\pm0.4$ & $-2.54\pm0.05$ & $0.48\pm0.09$ & $71.6\pm24.5$\\
3 & 01:53:16.28 & +01:01:52.3 & $20.25$ & $19.84$ & $14.1$ & $54204\pm14$ & $6.3\pm0.7$ & $-1.67\pm0.14$ & $0.43\pm0.10$ & $88.3\pm28.6$\\
4 & 01:53:16.37 & +01:04:1.2 & $20.32$ & $19.82$ & $10.9$ & $54561\pm83$ & $7.5\pm1.0$ & $-2.44\pm0.13$ & $0.52\pm0.15$ & $426.1\pm13.7$\\
5 & 01:53:20.59 & +01:04:2.5 & $19.84$ & $19.33$ & $19.3$ & $55088\pm13$ & $11.0\pm1.1$ & $-1.44\pm0.08$ & $0.51\pm0.06$ & $150.1\pm11.7$\\
6 & 01:53:19.68 & +01:05:3.0 & $19.72$ & $19.19$ & $14.8$ & $83185\pm12$ & $11.6\pm1.1$ & $-1.02\pm0.07$ & $0.25\pm0.04$ & $148.8\pm11.5$\\
7 & 01:53:18.66 & +01:05:8.6 & $20.12$ & $19.64$ & $15.5$ & $83304\pm14$ & $13.5\pm1.0$ & $-1.32\pm0.07$ & $0.34\pm0.04$ & $165.1\pm13.0$\\
8 & 01:53:13.90 & +01:05:9.6 & $20.54$ & $19.98$ & $9.1$ & $83296\pm21$ & $11.9\pm1.5$ & $-1.19\pm0.11$ & $0.31\pm0.06$ & $140.2\pm20.2$\\
9 & 01:53:28.43 & +00:57:3.2 & $20.44$ & $19.92$ & $6.3$ & $83271\pm28$ & $12.9\pm1.5$ & $-1.21\pm0.12$ & $0.24\pm0.09$ & $107.1\pm27.2$\\
10 & 01:53:31.90 & +00:58:23.9 & $19.89$ & $19.34$ & $8.4$ & $39343\pm59$ & $7.0\pm2.1$ & $-1.64\pm0.25$ & $0.46\pm0.20$ & $245.2\pm60.6$\\
11 & 01:53:28.58 & +01:01:57.6 & $19.27$ & $18.79$ & $30.7$ & $54872\pm7$ & $6.5\pm0.3$ & $-0.80\pm0.04$ & $0.31\pm0.03$ & $160.3\pm6.1$\\
12 & 01:53:30.05 & +01:03:29.4 & $20.79$ & $20.31$ & $6.5$ & $113890\pm27$ & $12.7\pm1.0$ & $-2.72\pm0.19$ & $0.39\pm0.06$ & $59.7\pm31.7$\\
13 & 01:53:36.88 & +01:03:50.8 & $20.13$ & $19.63$ & $5.0$ & $66669\pm104$ & $11.8\pm2.4$ & $-1.29\pm0.25$ & $0.34\pm0.18$ & $298.6\pm84.3$\\
14 & 01:53:35.06 & +01:04:33.0 & $19.47$ & $18.92$ & $20.1$ & $54993\pm12$ & $11.9\pm1.1$ & $-1.16\pm0.07$ & $0.46\pm0.05$ & $154.5\pm10.3$\\
15 & 01:53:29.86 & +01:04:48.5 & $21.03$ & $20.52$ & $7.4$ & $67019\pm33$ & $5.3\pm0.8$ & $-2.23\pm0.22$ & $0.64\pm0.12$ & $65.5\pm36.2$\\
16 & 01:53:20.85 & +01:05:16.2 & $19.90$ & $19.38$ & $19.6$ & $68669\pm138$ & $13.5\pm1.1$ & $-1.00\pm0.07$ & $0.21\pm0.04$ & $245.7\pm11.7$\\
17 & 01:52:59.79 & +01:15:29.5 & $20.24$ & $19.66$ & $9.8$ & $68840\pm16$ & $10.4\pm1.6$ & $-1.12\pm0.12$ & $0.25\pm0.07$ & $110.5\pm19.7$\\
18 & 01:53:5.29 & +01:15:19.2 & $20.55$ & $20.02$ & $9.8$ & $90258\pm26$ & $6.5\pm1.3$ & $-0.44\pm0.14$ & $0.02\pm0.06$ & $271.3\pm21.1$\\
19 & 01:52:59.68 & +01:14:9.4 & $19.79$ & $19.27$ & $19.8$ & $69207\pm11$ & $11.4\pm0.8$ & $-1.13\pm0.06$ & $0.20\pm0.04$ & $151.8\pm10.0$\\
20 & 01:53:7.34 & +01:07:42.6 & $20.42$ & $19.84$ & $11.5$ & $82938\pm22$ & $12.5\pm1.4$ & $-1.01\pm0.09$ & $0.27\pm0.04$ & $250.5\pm18.4$\\
21 & 01:53:2.61 & +01:07:35.6 & $19.51$ & $19.01$ & $17.3$ & $66623\pm11$ & $10.6\pm0.9$ & $-1.17\pm0.07$ & $0.30\pm0.04$ & $138.4\pm10.0$\\
22 & 01:53:6.70 & +01:06:49.7 & $20.51$ & $20.05$ & $6.0$ & $67745\pm28$ & $8.6\pm2.2$ & $-1.08\pm0.20$ & $0.30\pm0.12$ & $110.1\pm28.0$\\
23 & 01:53:2.87 & +01:05:41.7 & $20.00$ & $19.43$ & $13.5$ & $68063\pm18$ & $12.5\pm1.2$ & $-1.31\pm0.09$ & $0.33\pm0.05$ & $187.0\pm18.5$\\
24 & 01:52:59.21 & +01:02:35.6 & $20.60$ & $20.11$ & $10.3$ & $54433\pm78$ & $8.5\pm1.4$ & $-2.47\pm0.12$ & $0.54\pm0.14$ & $424.3\pm14.0$\\
25 & 01:52:56.23 & +01:13:42.6 & $19.32$ & $18.79$ & $22.0$ & $55214\pm10$ & $7.9\pm0.8$ & $-0.98\pm0.07$ & $0.44\pm0.04$ & $150.7\pm8.0$\\
26 & 01:52:53.85 & +01:12:15.5 & $19.68$ & $19.22$ & $13.3$ & $55017\pm22$ & $10.7\pm1.5$ & $-1.54\pm0.13$ & $0.43\pm0.08$ & $195.4\pm29.8$\\
27 & 01:52:55.26 & +01:11:1.5 & $20.62$ & $20.12$ & $7.2$ & $69112\pm18$ & $10.0\pm2.0$ & $-1.00\pm0.15$ & $0.27\pm0.09$ & $68.1\pm29.3$\\
28 & 01:52:55.69 & +01:07:44.2 & $19.88$ & $19.33$ & $13.6$ & $68685\pm18$ & $13.4\pm1.1$ & $-1.12\pm0.07$ & $0.23\pm0.05$ & $211.7\pm20.4$\\
29 & 01:52:58.25 & +01:04:47.2 & $19.65$ & $19.15$ & $17.9$ & $54498\pm14$ & $11.2\pm1.2$ & $-1.30\pm0.08$ & $0.45\pm0.05$ & $165.4\pm13.5$\\
30 & 01:52:54.05 & +01:04:34.6 & $20.68$ & $20.13$ & $22.8$ & $33390\pm152$ & $14.5\pm0.4$ & $-2.57\pm0.03$ & $0.24\pm0.11$ & $437.6\pm3.1$\\
31 & 01:52:53.56 & +01:03:36.5 & $19.45$ & $18.98$ & $17.9$ & $58094\pm11$ & $10.3\pm1.1$ & $-0.66\pm0.07$ & $0.14\pm0.03$ & $184.8\pm10.9$\\
32 & 01:52:58.18 & +01:02:49.4 & $20.85$ & $20.37$ & $5.5$ & $69830\pm28$ & $12.7\pm1.7$ & $-1.09\pm0.15$ & $0.19\pm0.12$ & $110.0\pm36.0$\\
33 & 01:52:47.53 & +00:52:22.0 & $20.05$ & $19.54$ & $6.5$ & $69766\pm33$ & $14.1\pm0.8$ & $-0.85\pm0.11$ & $0.27\pm0.09$ & $198.1\pm25.3$\\
34 & 01:52:46.25 & +00:54:10.2 & $20.03$ & $19.53$ & $9.6$ & $68559\pm26$ & $13.4\pm1.2$ & $-1.17\pm0.09$ & $0.28\pm0.07$ & $207.0\pm21.8$\\
35 & 01:52:47.33 & +00:58:2.7 & $20.42$ & $19.88$ & $10.8$ & $68884\pm15$ & $11.4\pm1.6$ & $-0.82\pm0.10$ & $0.24\pm0.06$ & $137.9\pm13.0$\\
36 & 01:52:48.44 & +00:59:0.9 & $20.58$ & $20.14$ & $7.7$ & $68550\pm29$ & $13.0\pm1.5$ & $-1.29\pm0.14$ & $0.52\pm0.11$ & $175.0\pm30.6$\\
37 & 01:52:46.61 & +00:59:59.4 & $20.63$ & $20.12$ & $6.7$ & $69240\pm25$ & $4.6\pm0.9$ & $-1.70\pm0.24$ & $0.69\pm0.09$ & $109.9\pm33.6$\\
38 & 01:52:48.19 & +01:00:18.0 & $19.80$ & $19.26$ & $11.8$ & $83569\pm14$ & $13.2\pm1.1$ & $-1.25\pm0.07$ & $0.28\pm0.04$ & $152.3\pm11.8$\\
39 & 01:52:46.24 & +01:01:45.5 & $20.04$ & $19.55$ & $11.5$ & $82954\pm19$ & $8.2\pm0.7$ & $-2.36\pm0.14$ & $0.47\pm0.08$ & $133.5\pm17.4$\\
40 & 01:52:47.83 & +01:01:48.4 & $20.72$ & $20.19$ & $8.3$ & $68252\pm17$ & $12.7\pm1.4$ & $-1.49\pm0.13$ & $0.43\pm0.09$ & $98.2\pm22.0$\\
41 & 01:52:51.68 & +00:53:53.0 & $20.99$ & $20.49$ & $5.9$ & $68829\pm24$ & $11.9\pm2.0$ & $-0.96\pm0.15$ & $0.41\pm0.11$ & $101.4\pm30.4$\\
42 & 01:52:52.38 & +00:57:22.6 & $20.12$ & $19.57$ & $7.7$ & $108444\pm20$ & $4.9\pm0.7$ & $-0.50\pm0.12$ & $0.12\pm0.06$ & $206.8\pm17.0$\\
43 & 01:52:49.49 & +00:57:24.2 & $20.58$ & $20.12$ & $6.9$ & $68383\pm22$ & $7.5\pm1.8$ & $-1.13\pm0.17$ & $0.52\pm0.11$ & $46.7\pm26.9$\\
44 & 01:52:49.88 & +00:58:5.0 & $20.13$ & $19.61$ & $8.3$ & $67584\pm28$ & $11.7\pm1.9$ & $-0.87\pm0.13$ & $0.25\pm0.07$ & $205.8\pm27.4$\\
45 & 01:52:53.05 & +00:58:11.4 & $19.91$ & $19.35$ & $11.4$ & $83143\pm15$ & $10.8\pm1.4$ & $-0.84\pm0.10$ & $0.13\pm0.05$ & $170.9\pm16.7$\\
46 & 01:52:48.44 & +00:58:44.8 & $19.43$ & $18.91$ & $31.2$ & $69090\pm8$ & $11.7\pm0.5$ & $-1.19\pm0.04$ & $0.16\pm0.02$ & $218.2\pm9.4$\\
47 & 01:52:52.94 & +00:59:33.1 & $20.72$ & $20.15$ & $7.6$ & $69725\pm20$ & $12.7\pm1.5$ & $-0.92\pm0.11$ & $0.38\pm0.08$ & $95.6\pm20.0$\\
48 & 01:52:51.40 & +00:59:58.5 & $20.49$ & $19.95$ & $12.1$ & $66524\pm11$ & $12.1\pm1.3$ & $-1.25\pm0.09$ & $0.32\pm0.05$ & $74.5\pm18.7$\\
49 & 01:52:32.90 & +00:52:22.8 & $20.45$ & $19.94$ & $4.6$ & $83024\pm26$ & $11.1\pm2.1$ & $-0.55\pm0.17$ & $0.10\pm0.11$ & $100.5\pm31.3$\\
50 & 01:52:34.49 & +00:54:51.1 & $20.98$ & $20.52$ & $4.6$ & $68195\pm30$ & $9.5\pm2.4$ & $-0.29\pm0.17$ & $-0.08\pm0.08$ & $119.7\pm29.9$\\
51 & 01:52:31.17 & +00:56:11.8 & $20.46$ & $19.98$ & $9.8$ & $69858\pm17$ & $12.5\pm1.5$ & $-0.96\pm0.10$ & $0.28\pm0.06$ & $134.7\pm15.6$\\
52 & 01:52:33.75 & +00:57:49.8 & $20.96$ & $20.44$ & $1.7$ & $44269\pm45300$ & $11.9\pm2.9$ & $-0.27\pm0.39$ & $0.48\pm0.38$ & $274.7\pm120.1$\\
53 & 01:52:31.24 & +00:59:28.4 & $20.19$ & $19.63$ & $12.1$ & $67159\pm17$ & $11.2\pm1.4$ & $-1.03\pm0.10$ & $0.29\pm0.06$ & $154.9\pm16.5$\\
54 & 01:52:34.11 & +00:59:37.2 & $20.77$ & $20.22$ & $9.3$ & $68057\pm18$ & $10.8\pm1.6$ & $-1.20\pm0.12$ & $0.37\pm0.07$ & $124.3\pm19.4$\\
55 & 01:52:31.17 & +01:00:6.2 & $20.42$ & $19.84$ & $2.2$ & $66649\pm52$ & $11.4\pm2.6$ & $-0.59\pm0.25$ & $0.13\pm0.19$ & $110.5\pm52.6$\\
56 & 01:52:30.31 & +01:01:15.3 & $20.35$ & $19.86$ & $10.5$ & $69507\pm18$ & $12.2\pm1.6$ & $-1.06\pm0.09$ & $0.30\pm0.05$ & $142.2\pm15.4$\\
57 & 01:52:34.96 & +00:53:15.1 & $20.16$ & $19.67$ & $3.8$ & $64449\pm54$ & $3.1\pm1.9$ & $-0.55\pm0.41$ & $0.61\pm0.13$ & $135.1\pm54.2$\\
58 & 01:52:35.09 & +00:55:15.0 & $20.52$ & $20.01$ & $7.9$ & $82961\pm15$ & $12.3\pm1.6$ & $-0.64\pm0.10$ & $0.19\pm0.06$ & $105.4\pm15.6$\\
59 & 01:52:36.90 & +00:55:16.6 & $20.02$ & $19.54$ & $13.7$ & $69093\pm13$ & $11.5\pm1.3$ & $-0.76\pm0.08$ & $0.18\pm0.04$ & $172.3\pm12.8$\\
60 & 01:52:37.42 & +00:59:2.2 & $19.62$ & $19.06$ & $15.8$ & $66367\pm14$ & $10.5\pm1.0$ & $-1.53\pm0.08$ & $0.47\pm0.05$ & $132.0\pm12.5$\\
61 & 01:52:35.69 & +01:00:42.4 & $20.88$ & $20.47$ & $6.3$ & $70923\pm20$ & $9.7\pm2.1$ & $-0.81\pm0.14$ & $0.36\pm0.08$ & $80.3\pm26.0$\\
62 & 01:52:36.74 & +01:00:45.7 & $20.59$ & $20.03$ & $10.8$ & $68862\pm19$ & $11.3\pm1.5$ & $-1.07\pm0.10$ & $0.30\pm0.06$ & $148.0\pm15.4$\\
63 & 01:52:37.57 & +01:01:7.5 & $20.70$ & $20.20$ & $9.0$ & $66945\pm15$ & $12.6\pm1.5$ & $-1.27\pm0.11$ & $0.49\pm0.08$ & $67.3\pm27.5$\\
64 & 01:52:35.28 & +01:01:39.3 & $20.39$ & $19.90$ & $11.9$ & $70432\pm17$ & $10.9\pm1.4$ & $-0.93\pm0.10$ & $0.24\pm0.05$ & $179.1\pm17.1$\\
65 & 01:52:4.37 & +00:57:8.8 & $20.07$ & $19.61$ & $6.0$ & $72091\pm24$ & $6.0\pm1.5$ & $-1.20\pm0.18$ & $0.58\pm0.12$ & $109.9\pm21.3$\\
66 & 01:52:1.76 & +00:57:45.3 & $20.28$ & $19.90$ & $3.5$ & $67424\pm62$ & $2.0\pm0.8$ & $-1.17\pm0.53$ & $0.48\pm0.21$ & $141.0\pm79.8$\\
67 & 01:52:6.52 & +01:00:42.6 & $18.85$ & $18.42$ & $26.1$ & $39373\pm8$ & $11.9\pm1.0$ & $-1.27\pm0.06$ & $0.47\pm0.04$ & $144.3\pm7.5$\\
68 & 01:51:49.92 & +01:01:14.0 & $20.07$ & $19.64$ & $10.6$ & $72039\pm25$ & $5.7\pm0.6$ & $-2.06\pm0.17$ & $0.68\pm0.08$ & $159.4\pm23.9$\\
69 & 01:51:57.88 & +01:02:2.2 & $20.68$ & $20.15$ & $2.1$ & $107895\pm82$ & $0.8\pm0.4$ & $-1.79\pm0.52$ & $0.42\pm0.26$ & $140.3\pm74.1$\\
70 & 01:51:59.91 & +01:03:34.1 & $20.00$ & $19.38$ & $6.6$ & $107393\pm21$ & $3.7\pm0.3$ & $0.41\pm0.07$ & $-0.01\pm0.09$ & $229.6\pm9.9$\\
71 & 01:52:3.42 & +01:04:16.5 & $18.91$ & $18.45$ & $26.7$ & $38889\pm7$ & $9.1\pm0.9$ & $-1.32\pm0.07$ & $0.33\pm0.04$ & $142.3\pm8.8$\\
72 & 01:51:53.61 & +01:04:17.8 & $20.14$ & $19.66$ & $8.6$ & $67685\pm18$ & $12.3\pm1.8$ & $-0.82\pm0.12$ & $0.24\pm0.07$ & $145.2\pm15.6$\\
73 & 01:52:17.61 & +00:53:20.5 & $19.85$ & $19.44$ & $11.5$ & $109266\pm16$ & $4.6\pm0.3$ & $-2.30\pm0.14$ & $0.67\pm0.08$ & $119.5\pm11.8$\\
74 & 01:52:16.79 & +00:53:56.8 & $19.42$ & $18.90$ & $15.8$ & $75170\pm13$ & $9.8\pm1.0$ & $-0.94\pm0.07$ & $0.27\pm0.04$ & $182.3\pm9.7$\\
75 & 01:52:20.13 & +00:54:18.7 & $20.73$ & $20.26$ & $3.9$ & $118450\pm41$ & $4.4\pm0.8$ & $-2.04\pm0.27$ & $0.67\pm0.10$ & $133.8\pm33.3$\\
76 & 01:52:18.68 & +00:58:5.5 & $20.04$ & $19.56$ & $7.6$ & $67997\pm19$ & $13.1\pm1.5$ & $-0.53\pm0.10$ & $0.08\pm0.07$ & $139.0\pm13.9$\\
77 & 01:52:20.42 & +00:58:27.9 & $19.96$ & $19.50$ & $10.4$ & $83740\pm29$ & $11.7\pm1.1$ & $-2.60\pm0.15$ & $0.39\pm0.07$ & $179.4\pm27.8$\\
78 & 01:52:20.63 & +01:02:39.4 & $20.91$ & $20.40$ & $5.2$ & $114067\pm27$ & $10.8\pm1.6$ & $-1.84\pm0.19$ & $-0.05\pm0.10$ & $88.7\pm23.9$\\
79 & 01:52:13.32 & +01:05:33.3 & $20.57$ & $20.09$ & $10.0$ & $68594\pm16$ & $10.2\pm1.4$ & $-1.09\pm0.11$ & $0.19\pm0.07$ & $132.5\pm12.5$\\
80 & 01:52:7.39 & +01:05:48.2 & $20.50$ & $20.08$ & $7.0$ & $107777\pm21$ & $3.3\pm0.4$ & $-1.95\pm0.20$ & $0.60\pm0.12$ & $99.5\pm26.1$\\
81 & 01:52:28.63 & +01:14:19.3 & $20.99$ & $20.41$ & $4.4$ & $117074\pm31$ & $9.4\pm1.6$ & $-2.38\pm0.18$ & $0.40\pm0.16$ & $78.7\pm31.7$\\
82 & 01:52:33.36 & +01:11:5.1 & $20.31$ & $19.80$ & $13.1$ & $69357\pm10$ & $11.1\pm1.0$ & $-1.38\pm0.08$ & $0.31\pm0.05$ & $95.5\pm12.6$\\
83 & 01:52:30.85 & +01:09:50.8 & $20.31$ & $19.80$ & $10.4$ & $69232\pm8$ & $11.2\pm1.3$ & $-1.38\pm0.10$ & $0.38\pm0.06$ & $90.6\pm14.7$\\
84 & 01:52:34.57 & +01:07:37.5 & $20.35$ & $19.94$ & $12.3$ & $69608\pm10$ & $4.9\pm0.5$ & $-1.05\pm0.09$ & $0.42\pm0.06$ & $104.9\pm10.7$\\
85 & 01:52:24.92 & +01:07:30.6 & $21.08$ & $20.61$ & $6.1$ & $69386\pm27$ & $8.9\pm2.3$ & $-1.16\pm0.21$ & $0.35\pm0.11$ & $108.4\pm26.5$\\
86 & 01:52:25.95 & +01:07:14.5 & $21.00$ & $20.52$ & $10.2$ & $54883\pm64$ & $7.5\pm1.0$ & $-2.44\pm0.14$ & $0.45\pm0.14$ & $426.3\pm19.5$\\
87 & 01:52:34.03 & +01:06:31.7 & $19.04$ & $18.53$ & $26.4$ & $54118\pm9$ & $12.1\pm0.9$ & $-1.14\pm0.05$ & $0.40\pm0.03$ & $189.2\pm6.9$\\
88 & 01:52:32.17 & +01:04:49.9 & $20.55$ & $19.93$ & $7.9$ & $70612\pm40$ & $12.7\pm1.5$ & $-1.97\pm0.22$ & $0.37\pm0.13$ & $216.2\pm43.2$\\
89 & 01:52:19.90 & +01:11:23.4 & $20.10$ & $19.61$ & $9.6$ & $56636\pm39$ & $6.1\pm0.8$ & $-2.14\pm0.24$ & $0.41\pm0.14$ & $242.5\pm40.0$\\
90 & 01:52:16.30 & +01:11:8.3 & $20.60$ & $20.06$ & $5.0$ & $107222\pm31$ & $5.2\pm1.6$ & $-0.59\pm0.22$ & $0.10\pm0.11$ & $179.2\pm27.4$\\
91 & 01:52:20.59 & +01:08:40.4 & $20.79$ & $20.25$ & $6.2$ & $88587\pm23$ & $12.8\pm1.6$ & $-1.26\pm0.13$ & $0.10\pm0.10$ & $119.5\pm19.8$\\
92 & 01:52:17.81 & +01:08:14.7 & $19.29$ & $18.75$ & $21.1$ & $68995\pm13$ & $10.7\pm1.2$ & $-0.64\pm0.08$ & $0.18\pm0.04$ & $263.7\pm8.6$\\
93 & 01:52:22.47 & +01:07:45.1 & $19.75$ & $19.17$ & $16.0$ & $88418\pm12$ & $6.4\pm0.8$ & $-0.34\pm0.10$ & $0.05\pm0.03$ & $224.8\pm9.0$\\
94 & 01:52:15.87 & +01:07:20.8 & $20.37$ & $19.68$ & $7.7$ & $107952\pm23$ & $5.1\pm0.8$ & $-0.37\pm0.11$ & $-0.10\pm0.06$ & $230.7\pm14.6$\\
95 & 01:52:23.55 & +01:06:34.2 & $20.44$ & $19.98$ & $13.0$ & $58078\pm18$ & $5.6\pm0.7$ & $-1.01\pm0.12$ & $0.28\pm0.07$ & $173.3\pm15.4$\\
96 & 01:52:20.84 & +01:06:33.9 & $21.06$ & $20.59$ & $5.4$ & $108357\pm27$ & $6.8\pm1.8$ & $-1.29\pm0.23$ & $0.51\pm0.12$ & $126.5\pm24.1$\\
97 & 01:52:58.87 & +00:53:21.4 & $19.45$ & $18.94$ & $19.0$ & $69673\pm38$ & $14.0\pm0.9$ & $-1.02\pm0.05$ & $0.28\pm0.04$ & $179.4\pm12.2$\\
98 & 01:52:58.14 & +00:53:42.7 & $20.33$ & $19.82$ & $1.5$ & $72457\pm2467$ & $7.1\pm5.2$ & $-0.55\pm0.73$ & $0.14\pm0.25$ & $198.5\pm121.2$\\
99 & 01:52:54.46 & +00:55:20.0 & $20.98$ & $20.47$ & $7.9$ & $83212\pm68$ & $7.7\pm1.3$ & $-1.59\pm0.17$ & $0.15\pm0.11$ & $58.7\pm33.5$\\
100 & 01:52:55.95 & +00:58:5.2 & $19.31$ & $18.83$ & $20.9$ & $70098\pm31$ & $8.7\pm0.8$ & $-0.90\pm0.07$ & $0.20\pm0.04$ & $132.2\pm7.5$\\
101 & 01:52:58.71 & +00:58:10.7 & $20.88$ & $20.41$ & $13.3$ & $69767\pm41$ & $5.2\pm0.5$ & $-1.24\pm0.10$ & $0.43\pm0.07$ & $75.8\pm19.5$\\
102 & 01:52:53.96 & +00:58:50.2 & $20.50$ & $19.92$ & $11.7$ & $83663\pm56$ & $10.6\pm1.1$ & $-1.17\pm0.09$ & $0.38\pm0.05$ & $138.7\pm14.1$\\
103 & 01:52:54.57 & +01:00:8.8 & $20.14$ & $19.59$ & $15.7$ & $83406\pm71$ & $14.5\pm0.5$ & $-1.82\pm0.07$ & $0.12\pm0.06$ & $249.0\pm21.2$\\
104 & 01:52:53.35 & +01:01:32.1 & $20.01$ & $19.51$ & $12.9$ & $69247\pm60$ & $10.2\pm1.5$ & $-0.61\pm0.10$ & $0.20\pm0.05$ & $224.5\pm16.7$\\
105 & 01:53:4.04 & +00:56:12.1 & $19.48$ & $18.98$ & $18.3$ & $40159\pm24$ & $10.4\pm1.5$ & $-1.44\pm0.10$ & $0.43\pm0.07$ & $161.5\pm14.0$\\
106 & 01:53:2.11 & +00:57:35.5 & $19.07$ & $18.51$ & $31.5$ & $69892\pm38$ & $10.2\pm0.7$ & $-0.78\pm0.06$ & $0.16\pm0.03$ & $265.9\pm7.6$\\
107 & 01:53:1.95 & +00:58:20.9 & $20.06$ & $19.59$ & $10.7$ & $69338\pm82$ & $3.5\pm0.4$ & $-1.56\pm0.17$ & $0.52\pm0.12$ & $130.9\pm26.4$\\
108 & 01:53:0.85 & +00:58:39.9 & $20.72$ & $20.22$ & $10.6$ & $68653\pm58$ & $12.9\pm1.4$ & $-1.21\pm0.09$ & $0.31\pm0.06$ & $131.8\pm16.7$\\
109 & 01:53:7.59 & +01:01:11.8 & $20.74$ & $20.20$ & $6.4$ & $113876\pm101$ & $13.9\pm0.9$ & $-2.33\pm0.16$ & $0.46\pm0.10$ & $137.8\pm26.8$\\
110 & 01:53:4.33 & +01:01:28.6 & $19.77$ & $19.29$ & $13.8$ & $54899\pm46$ & $12.2\pm1.4$ & $-1.98\pm0.16$ & $0.44\pm0.09$ & $190.2\pm33.7$\\
111 & 01:53:11.53 & +01:04:15.3 & $20.63$ & $20.14$ & $4.4$ & $67375\pm204$ & $6.3\pm2.6$ & $-1.11\pm0.27$ & $0.14\pm0.21$ & $291.8\pm68.3$\\
112 & 01:53:12.73 & +01:04:19.5 & $21.10$ & $20.61$ & $9.2$ & $67580\pm73$ & $13.7\pm1.1$ & $-1.89\pm0.15$ & $0.42\pm0.10$ & $102.8\pm33.2$\\
113 & 01:53:30.74 & +01:13:15.3 & $20.55$ & $20.09$ & $8.5$ & $68677\pm72$ & $11.6\pm1.9$ & $-0.74\pm0.12$ & $-0.10\pm0.07$ & $216.0\pm29.9$\\
114 & 01:53:29.37 & +01:09:31.1 & $20.38$ & $19.90$ & $8.0$ & $83010\pm80$ & $8.6\pm1.2$ & $-2.31\pm0.18$ & $0.74\pm0.05$ & $56.6\pm30.0$\\
115 & 01:53:30.35 & +01:08:46.1 & $20.35$ & $19.92$ & $5.2$ & $83253\pm145$ & $6.5\pm1.3$ & $-2.04\pm0.25$ & $0.68\pm0.09$ & $50.9\pm33.9$\\
116 & 01:53:38.98 & +01:08:28.8 & $20.91$ & $20.36$ & $3.9$ & $76939\pm75$ & $11.6\pm2.2$ & $-0.55\pm0.18$ & $0.30\pm0.12$ & $78.6\pm35.2$\\
117 & 01:53:36.94 & +01:08:9.3 & $20.63$ & $20.10$ & $4.6$ & $115700\pm88$ & $5.2\pm0.9$ & $-1.23\pm0.17$ & $0.33\pm0.10$ & $28.7\pm20.3$\\
118 & 01:53:37.06 & +01:07:20.7 & $20.82$ & $20.20$ & $4.0$ & $115314\pm85$ & $6.5\pm2.2$ & $-0.07\pm0.23$ & $0.08\pm0.08$ & $190.7\pm22.0$\\
119 & 01:53:38.46 & +01:06:54.3 & $20.36$ & $19.76$ & $4.7$ & $115349\pm99$ & $4.7\pm1.2$ & $-0.25\pm0.19$ & $-0.07\pm0.08$ & $178.4\pm24.3$\\
120 & 01:53:30.39 & +01:05:52.6 & $20.51$ & $19.94$ & $8.1$ & $54634\pm45$ & $6.4\pm1.7$ & $-0.73\pm0.16$ & $0.02\pm0.11$ & $173.7\pm27.9$\\
121 & 01:53:20.93 & +01:15:11.1 & $20.76$ & $20.20$ & $2.2$ & $68279\pm239$ & $4.2\pm2.8$ & $-0.66\pm0.58$ & $0.19\pm0.25$ & $327.3\pm91.0$\\
122 & 01:53:19.22 & +01:15:10.7 & $20.09$ & $19.70$ & $6.8$ & $50056\pm50$ & $4.2\pm1.3$ & $-1.10\pm0.18$ & $0.68\pm0.09$ & $144.6\pm40.4$\\
123 & 01:53:8.28 & +01:11:59.6 & $20.72$ & $20.34$ & $9.1$ & $83600\pm121$ & $7.9\pm0.9$ & $-2.51\pm0.11$ & $0.66\pm0.10$ & $258.8\pm41.5$\\
124 & 01:53:26.90 & +01:08:41.1 & $20.89$ & $20.37$ & $7.0$ & $68697\pm76$ & $9.9\pm1.9$ & $-1.93\pm0.28$ & $0.26\pm0.16$ & $77.9\pm39.4$\\
125 & 01:53:16.13 & +01:08:25.3 & $20.46$ & $20.02$ & $6.0$ & $68694\pm73$ & $11.1\pm2.2$ & $-0.96\pm0.16$ & $0.45\pm0.11$ & $132.2\pm29.8$\\
126 & 01:53:9.10 & +01:07:59.1 & $19.61$ & $19.06$ & $17.2$ & $68039\pm50$ & $11.0\pm1.1$ & $-1.03\pm0.08$ & $0.15\pm0.05$ & $206.6\pm13.6$\\
127 & 01:53:21.37 & +01:07:38.1 & $20.92$ & $20.39$ & $7.6$ & $68781\pm65$ & $10.8\pm1.8$ & $-1.47\pm0.16$ & $0.38\pm0.10$ & $80.0\pm32.2$\\
128 & 01:53:7.40 & +01:05:55.3 & $19.91$ & $19.50$ & $1.0$ & $53217\pm29035$ & $8.1\pm3.7$ & $-0.69\pm0.79$ & $0.27\pm0.27$ & $261.2\pm116.7$\\
129 & 01:52:42.29 & +00:55:1.1 & $19.52$ & $19.05$ & $18.4$ & $67792\pm40$ & $10.5\pm1.2$ & $-0.72\pm0.08$ & $0.25\pm0.04$ & $200.5\pm12.4$\\
130 & 01:52:42.17 & +00:55:18.3 & $19.23$ & $18.73$ & $19.8$ & $40032\pm50$ & $6.2\pm0.7$ & $-1.45\pm0.11$ & $0.38\pm0.08$ & $318.5\pm33.9$\\
131 & 01:52:42.28 & +00:58:9.2 & $20.92$ & $20.38$ & $5.2$ & $68556\pm102$ & $12.4\pm1.8$ & $-1.19\pm0.18$ & $0.36\pm0.12$ & $104.0\pm41.5$\\
132 & 01:52:42.40 & +00:59:56.6 & $19.66$ & $19.12$ & $15.3$ & $66989\pm49$ & $10.2\pm1.2$ & $-0.65\pm0.09$ & $0.13\pm0.05$ & $217.2\pm13.7$\\
133 & 01:52:42.42 & +01:00:15.8 & $20.44$ & $19.93$ & $11.6$ & $68353\pm46$ & $11.5\pm1.4$ & $-1.17\pm0.10$ & $0.36\pm0.06$ & $136.5\pm15.6$\\
134 & 01:52:43.89 & +01:01:23.4 & $19.70$ & $19.13$ & $18.0$ & $107972\pm40$ & $9.4\pm1.3$ & $-1.25\pm0.11$ & $0.19\pm0.03$ & $140.8\pm9.0$\\
135 & 01:52:42.86 & +01:01:31.6 & $20.85$ & $20.31$ & $9.6$ & $68922\pm63$ & $11.4\pm1.6$ & $-1.14\pm0.12$ & $0.24\pm0.08$ & $165.4\pm23.7$\\
136 & 01:52:44.01 & +01:02:0.1 & $19.59$ & $19.08$ & $23.0$ & $67366\pm47$ & $13.0\pm1.0$ & $-1.36\pm0.06$ & $0.32\pm0.03$ & $228.9\pm10.9$\\
137 & 01:52:45.12 & +00:52:40.5 & $20.22$ & $19.66$ & $8.6$ & $68039\pm47$ & $12.2\pm1.6$ & $-1.18\pm0.11$ & $0.22\pm0.08$ & $59.0\pm28.6$\\
138 & 01:52:45.42 & +00:56:39.0 & $20.39$ & $19.85$ & $15.0$ & $67826\pm48$ & $13.1\pm1.1$ & $-1.60\pm0.10$ & $0.36\pm0.06$ & $139.8\pm13.5$\\
139 & 01:52:44.38 & +00:57:22.3 & $20.57$ & $20.03$ & $8.8$ & $67784\pm98$ & $14.4\pm0.5$ & $-1.56\pm0.10$ & $0.36\pm0.09$ & $216.5\pm28.4$\\
140 & 01:52:46.04 & +00:57:45.6 & $20.44$ & $20.00$ & $10.1$ & $71169\pm49$ & $5.1\pm0.6$ & $-1.09\pm0.10$ & $0.41\pm0.08$ & $49.5\pm26.5$\\
141 & 01:52:45.20 & +00:58:38.6 & $19.81$ & $19.28$ & $23.1$ & $68591\pm42$ & $12.0\pm0.7$ & $-1.09\pm0.05$ & $0.24\pm0.03$ & $217.1\pm10.3$\\
142 & 01:52:45.48 & +00:59:29.8 & $20.16$ & $19.62$ & $16.9$ & $69514\pm42$ & $12.0\pm1.0$ & $-1.13\pm0.07$ & $0.23\pm0.04$ & $161.8\pm11.4$\\
143 & 01:52:45.57 & +01:00:25.1 & $20.92$ & $20.37$ & $8.9$ & $83794\pm87$ & $8.8\pm1.6$ & $-1.16\pm0.14$ & $0.40\pm0.06$ & $232.5\pm24.0$\\
144 & 01:52:44.97 & +01:01:12.9 & $20.51$ & $19.96$ & $12.2$ & $69127\pm53$ & $11.9\pm1.5$ & $-0.99\pm0.10$ & $0.20\pm0.06$ & $169.8\pm17.9$\\
145 & 01:52:53.45 & +01:13:35.6 & $19.23$ & $18.80$ & $20.3$ & $39023\pm17$ & $10.4\pm1.1$ & $-1.27\pm0.08$ & $0.52\pm0.06$ & $150.8\pm11.7$\\
146 & 01:52:50.84 & +01:13:12.0 & $19.59$ & $19.12$ & $21.2$ & $55542\pm47$ & $10.0\pm0.9$ & $-2.10\pm0.12$ & $0.52\pm0.06$ & $246.8\pm15.0$\\
147 & 01:52:51.87 & +01:11:31.6 & $20.73$ & $20.26$ & $11.4$ & $69615\pm57$ & $9.0\pm1.2$ & $-1.49\pm0.11$ & $0.27\pm0.07$ & $121.4\pm22.7$\\
148 & 01:52:50.99 & +01:10:10.8 & $20.88$ & $20.41$ & $4.5$ & $68864\pm71$ & $13.3\pm1.4$ & $-0.85\pm0.14$ & $0.16\pm0.13$ & $61.8\pm37.3$\\
149 & 01:52:53.04 & +01:08:49.7 & $19.45$ & $18.95$ & $19.8$ & $67826\pm36$ & $9.7\pm0.8$ & $-1.08\pm0.06$ & $0.21\pm0.03$ & $151.4\pm9.6$\\
150 & 01:52:53.34 & +01:03:6.5 & $20.32$ & $19.80$ & $5.2$ & $69427\pm114$ & $10.1\pm2.7$ & $-0.39\pm0.21$ & $0.10\pm0.13$ & $217.4\pm39.6$\\
151 & 01:52:53.13 & +01:02:23.0 & $20.40$ & $19.84$ & $12.0$ & $68824\pm63$ & $13.2\pm1.3$ & $-1.01\pm0.08$ & $0.23\pm0.05$ & $224.0\pm19.8$\\
152 & 01:52:51.46 & +01:02:6.7 & $19.28$ & $18.82$ & $23.8$ & $69262\pm38$ & $5.8\pm0.4$ & $-0.86\pm0.07$ & $0.12\pm0.03$ & $162.1\pm8.9$\\
153 & 01:52:46.81 & +01:11:9.6 & $19.44$ & $18.94$ & $23.4$ & $69654\pm41$ & $11.6\pm0.7$ & $-1.08\pm0.05$ & $0.20\pm0.03$ & $234.5\pm9.4$\\
154 & 01:52:48.22 & +01:10:40.5 & $20.69$ & $20.09$ & $7.0$ & $98277\pm74$ & $7.6\pm1.6$ & $-0.53\pm0.15$ & $-0.01\pm0.07$ & $138.3\pm18.7$\\
155 & 01:52:49.42 & +01:09:56.0 & $19.31$ & $18.75$ & $23.3$ & $64914\pm36$ & $11.9\pm0.7$ & $-1.09\pm0.05$ & $0.28\pm0.03$ & $215.4\pm11.8$\\
156 & 01:52:48.44 & +01:07:47.6 & $20.64$ & $20.19$ & $7.4$ & $86767\pm85$ & $8.7\pm2.4$ & $-0.96\pm0.21$ & $0.40\pm0.08$ & $182.9\pm24.7$\\
157 & 01:52:50.15 & +01:07:25.3 & $19.98$ & $19.49$ & $14.0$ & $69164\pm39$ & $10.9\pm1.1$ & $-1.12\pm0.08$ & $0.11\pm0.05$ & $115.1\pm15.5$\\
158 & 01:52:50.35 & +01:05:46.0 & $19.69$ & $19.19$ & $16.1$ & $70813\pm35$ & $6.9\pm0.6$ & $-0.56\pm0.07$ & $-0.01\pm0.05$ & $163.3\pm11.7$\\
159 & 01:52:45.42 & +01:04:1.1 & $19.05$ & $18.54$ & $24.2$ & $68152\pm37$ & $8.6\pm0.6$ & $-0.62\pm0.05$ & $0.13\pm0.03$ & $193.0\pm9.4$\\
160 & 01:52:39.86 & +00:53:6.9 & $19.92$ & $19.38$ & $12.7$ & $83304\pm66$ & $11.4\pm1.4$ & $-0.87\pm0.09$ & $0.26\pm0.04$ & $232.1\pm12.7$\\
161 & 01:52:40.18 & +00:53:53.2 & $20.30$ & $19.82$ & $8.2$ & $83264\pm65$ & $8.0\pm1.5$ & $-1.21\pm0.14$ & $0.34\pm0.07$ & $46.3\pm26.1$\\
162 & 01:52:40.17 & +00:54:59.1 & $20.39$ & $19.83$ & $5.8$ & $69829\pm91$ & $12.7\pm1.6$ & $-1.27\pm0.16$ & $-0.01\pm0.11$ & $152.7\pm44.4$\\
163 & 01:52:38.22 & +00:58:12.6 & $20.41$ & $19.85$ & $14.3$ & $69112\pm52$ & $11.6\pm1.0$ & $-1.33\pm0.08$ & $0.24\pm0.05$ & $163.6\pm18.1$\\
164 & 01:52:39.41 & +00:58:29.7 & $20.92$ & $20.39$ & $4.8$ & $69636\pm68$ & $6.5\pm2.2$ & $-0.52\pm0.23$ & $0.33\pm0.13$ & $74.1\pm38.0$\\
165 & 01:52:38.59 & +00:59:45.2 & $21.03$ & $20.47$ & $6.7$ & $69033\pm97$ & $12.2\pm1.8$ & $-0.94\pm0.15$ & $0.36\pm0.10$ & $234.2\pm28.4$\\
166 & 01:52:39.53 & +01:00:8.3 & $20.72$ & $20.23$ & $7.2$ & $68328\pm68$ & $11.9\pm1.8$ & $-1.36\pm0.15$ & $0.27\pm0.10$ & $133.3\pm38.0$\\
167 & 01:52:37.63 & +01:01:31.4 & $19.39$ & $18.85$ & $20.7$ & $71644\pm45$ & $12.3\pm0.8$ & $-1.38\pm0.06$ & $0.37\pm0.03$ & $203.6\pm12.3$\\
168 & 01:52:41.34 & +00:55:47.6 & $19.82$ & $19.34$ & $14.7$ & $68308\pm41$ & $9.7\pm1.0$ & $-0.89\pm0.08$ & $0.17\pm0.05$ & $164.1\pm13.3$\\
169 & 01:52:40.42 & +00:58:2.4 & $20.17$ & $19.62$ & $13.2$ & $68519\pm65$ & $13.9\pm0.9$ & $-1.45\pm0.08$ & $0.37\pm0.06$ & $219.3\pm23.6$\\
170 & 01:52:42.02 & +00:58:35.9 & $20.41$ & $19.86$ & $13.6$ & $69280\pm61$ & $10.7\pm1.1$ & $-1.20\pm0.09$ & $0.23\pm0.05$ & $202.0\pm21.3$\\
171 & 01:52:41.58 & +00:58:58.5 & $19.72$ & $19.23$ & $16.2$ & $69929\pm42$ & $7.4\pm0.8$ & $-0.82\pm0.08$ & $0.28\pm0.04$ & $161.6\pm11.8$\\
172 & 01:52:40.83 & +00:59:53.6 & $20.59$ & $20.06$ & $4.6$ & $67585\pm53$ & $11.4\pm2.2$ & $-0.73\pm0.15$ & $0.26\pm0.12$ & $28.0\pm20.3$\\
173 & 01:52:41.02 & +01:00:20.6 & $20.59$ & $20.10$ & $9.2$ & $67592\pm47$ & $11.7\pm1.7$ & $-0.84\pm0.11$ & $0.26\pm0.06$ & $114.9\pm16.5$\\
174 & 01:52:41.47 & +01:00:43.0 & $20.38$ & $19.93$ & $4.4$ & $67489\pm134$ & $2.6\pm0.7$ & $-1.35\pm0.33$ & $0.41\pm0.22$ & $114.4\pm54.1$\\
175 & 01:52:42.02 & +01:01:51.1 & $20.94$ & $20.48$ & $9.5$ & $69908\pm77$ & $13.8\pm1.0$ & $-1.64\pm0.12$ & $0.22\pm0.09$ & $165.8\pm31.9$\\
176 & 01:52:42.62 & +01:13:42.6 & $20.74$ & $20.15$ & $8.3$ & $126781\pm90$ & $9.6\pm1.0$ & $-2.40\pm0.14$ & $0.40\pm0.08$ & $131.7\pm20.4$\\
177 & 01:52:43.79 & +01:09:0.6 & $19.72$ & $19.17$ & $16.9$ & $68609\pm57$ & $10.6\pm1.1$ & $-1.01\pm0.09$ & $0.25\pm0.04$ & $220.8\pm14.7$\\
178 & 01:52:44.89 & +01:08:20.8 & $20.45$ & $20.12$ & $8.3$ & $82572\pm75$ & $10.0\pm1.6$ & $-2.00\pm0.17$ & $0.60\pm0.10$ & $36.6\pm23.3$\\
179 & 01:52:42.35 & +01:08:0.8 & $20.32$ & $19.81$ & $13.8$ & $55335\pm28$ & $11.9\pm1.4$ & $-1.24\pm0.09$ & $0.44\pm0.05$ & $125.0\pm14.1$\\
180 & 01:52:43.96 & +01:07:39.1 & $19.49$ & $19.01$ & $25.8$ & $54846\pm17$ & $11.4\pm0.8$ & $-1.11\pm0.05$ & $0.40\pm0.03$ & $161.2\pm8.3$\\
181 & 01:52:45.19 & +01:04:29.6 & $19.74$ & $19.22$ & $15.8$ & $71626\pm44$ & $7.5\pm0.5$ & $-2.32\pm0.15$ & $0.46\pm0.08$ & $215.4\pm20.6$\\
182 & 01:52:38.94 & +01:03:39.4 & $19.65$ & $19.14$ & $18.0$ & $69411\pm48$ & $11.5\pm1.0$ & $-0.98\pm0.07$ & $0.25\pm0.04$ & $206.7\pm14.5$\\
183 & 01:52:43.15 & +01:02:40.0 & $19.92$ & $19.38$ & $12.8$ & $69787\pm62$ & $9.1\pm1.3$ & $-0.77\pm0.11$ & $0.13\pm0.06$ & $259.6\pm18.3$\\
184 & 01:52:34.77 & +01:12:9.8 & $20.47$ & $19.90$ & $8.3$ & $83670\pm76$ & $13.8\pm1.0$ & $-1.11\pm0.09$ & $0.41\pm0.06$ & $145.3\pm23.7$\\
185 & 01:52:37.54 & +01:08:32.2 & $19.47$ & $18.97$ & $24.8$ & $55005\pm14$ & $10.8\pm0.9$ & $-1.00\pm0.06$ & $0.54\pm0.04$ & $163.5\pm7.9$\\
186 & 01:52:36.71 & +01:05:37.7 & $20.15$ & $19.62$ & $14.4$ & $71109\pm55$ & $11.9\pm1.3$ & $-0.98\pm0.09$ & $0.29\pm0.04$ & $215.7\pm15.2$\\
187 & 01:52:35.43 & +01:05:9.0 & $20.37$ & $19.86$ & $10.2$ & $71299\pm76$ & $12.7\pm1.3$ & $-2.24\pm0.19$ & $0.54\pm0.11$ & $203.6\pm35.2$\\
188 & 01:52:36.99 & +01:05:6.8 & $20.53$ & $20.05$ & $11.3$ & $71497\pm63$ & $11.5\pm1.5$ & $-1.08\pm0.11$ & $0.26\pm0.06$ & $177.1\pm21.5$\\
189 & 01:52:35.46 & +01:03:59.3 & $19.31$ & $18.79$ & $21.7$ & $68508\pm48$ & $13.7\pm1.0$ & $-1.08\pm0.05$ & $0.34\pm0.03$ & $242.7\pm10.0$\\
190 & 01:52:38.11 & +01:02:53.0 & $20.20$ & $19.73$ & $10.5$ & $69002\pm47$ & $11.2\pm1.3$ & $-1.33\pm0.11$ & $0.39\pm0.06$ & $95.9\pm22.4$\\
191 & 01:52:37.91 & +01:02:37.2 & $19.78$ & $19.23$ & $20.5$ & $71585\pm44$ & $10.3\pm0.7$ & $-1.39\pm0.06$ & $0.21\pm0.04$ & $200.6\pm12.1$\\
192 & 01:52:22.81 & +00:52:21.0 & $20.45$ & $20.02$ & $5.9$ & $70052\pm80$ & $11.9\pm2.0$ & $-0.81\pm0.15$ & $0.38\pm0.11$ & $118.1\pm33.0$\\
193 & 01:52:23.58 & +00:54:59.6 & $20.10$ & $19.62$ & $8.3$ & $69787\pm41$ & $11.4\pm1.7$ & $-0.52\pm0.11$ & $0.18\pm0.06$ & $100.8\pm17.9$\\
194 & 01:52:24.57 & +00:55:59.9 & $20.68$ & $20.23$ & $9.1$ & $70842\pm56$ & $10.0\pm1.7$ & $-1.07\pm0.13$ & $0.44\pm0.07$ & $99.4\pm25.0$\\
195 & 01:52:24.10 & +00:58:1.5 & $19.80$ & $19.29$ & $19.1$ & $67208\pm44$ & $9.9\pm1.0$ & $-0.95\pm0.07$ & $0.35\pm0.03$ & $168.4\pm11.4$\\
196 & 01:52:21.69 & +01:00:8.0 & $19.38$ & $18.84$ & $18.8$ & $68362\pm40$ & $14.8\pm0.2$ & $-1.53\pm0.05$ & $0.47\pm0.04$ & $228.0\pm13.9$\\
197 & 01:52:22.51 & +01:01:34.6 & $19.69$ & $19.20$ & $22.7$ & $68283\pm30$ & $11.0\pm0.6$ & $-2.44\pm0.08$ & $0.42\pm0.05$ & $285.0\pm15.3$\\
198 & 01:52:24.82 & +01:05:37.5 & $20.28$ & $19.69$ & $8.5$ & $118121\pm80$ & $2.5\pm0.2$ & $-1.80\pm0.14$ & $0.54\pm0.11$ & $28.0\pm19.1$\\
199 & 01:52:20.61 & +01:06:3.6 & $20.61$ & $20.11$ & $7.5$ & $107817\pm114$ & $12.4\pm1.1$ & $-2.85\pm0.20$ & $0.37\pm0.07$ & $71.3\pm36.6$\\
200 & 01:52:29.78 & +00:52:19.3 & $20.32$ & $19.82$ & $8.1$ & $69082\pm48$ & $12.9\pm1.5$ & $-0.81\pm0.12$ & $0.36\pm0.08$ & $86.6\pm26.2$\\
201 & 01:52:26.44 & +00:52:39.4 & $20.12$ & $19.62$ & $14.6$ & $68427\pm43$ & $13.6\pm1.1$ & $-1.11\pm0.07$ & $0.32\pm0.05$ & $145.9\pm14.2$\\
202 & 01:52:28.70 & +00:56:33.0 & $19.10$ & $18.59$ & $2.1$ & $18031\pm110$ & $8.9\pm3.6$ & $-0.45\pm0.38$ & $0.09\pm0.22$ & $92.0\pm65.3$\\
203 & 01:52:29.15 & +00:59:22.5 & $20.82$ & $20.28$ & $6.2$ & $11012\pm45$ & $2.4\pm0.5$ & $0.39\pm0.09$ & $-0.06\pm0.09$ & $294.8\pm34.2$\\
204 & 01:52:29.27 & +00:59:40.6 & $19.31$ & $18.78$ & $26.5$ & $67501\pm41$ & $13.9\pm0.9$ & $-1.04\pm0.05$ & $0.29\pm0.03$ & $223.7\pm9.1$\\
205 & 01:52:28.28 & +01:02:32.1 & $20.10$ & $19.59$ & $13.6$ & $71629\pm70$ & $11.7\pm1.1$ & $-2.58\pm0.13$ & $0.46\pm0.07$ & $321.6\pm29.5$\\
206 & 01:52:25.81 & +01:05:3.0 & $20.40$ & $19.79$ & $8.0$ & $107750\pm76$ & $11.1\pm1.3$ & $-1.31\pm0.10$ & $0.34\pm0.05$ & $95.4\pm20.3$\\
207 & 01:52:25.31 & +01:06:25.9 & $19.19$ & $18.73$ & $32.2$ & $58251\pm13$ & $12.0\pm0.6$ & $-0.98\pm0.04$ & $0.36\pm0.02$ & $152.8\pm6.3$\\
208 & 01:52:7.83 & +01:12:52.0 & $21.07$ & $20.63$ & $4.9$ & $24148\pm32$ & $7.5\pm2.9$ & $-0.17\pm0.23$ & $-0.03\pm0.13$ & $103.1\pm53.2$\\
209 & 01:52:10.53 & +01:11:29.7 & $19.68$ & $19.18$ & $16.8$ & $68885\pm39$ & $11.6\pm1.0$ & $-1.24\pm0.07$ & $0.37\pm0.04$ & $120.9\pm11.8$\\
210 & 01:52:13.26 & +01:10:50.0 & $20.64$ & $20.05$ & $1.2$ & $69718\pm34035$ & $7.7\pm3.8$ & $-0.41\pm0.62$ & $0.31\pm0.29$ & $194.5\pm118.8$\\
211 & 01:52:14.65 & +01:10:14.0 & $20.89$ & $20.39$ & $7.2$ & $133103\pm159$ & $11.3\pm1.0$ & $-3.39\pm0.12$ & $0.40\pm0.01$ & $178.2\pm30.2$\\
212 & 01:52:13.17 & +01:09:7.3 & $20.08$ & $19.58$ & $10.8$ & $69520\pm52$ & $7.2\pm1.2$ & $-1.00\pm0.11$ & $0.41\pm0.07$ & $114.8\pm19.0$\\
213 & 01:52:14.84 & +01:08:4.0 & $20.78$ & $20.27$ & $7.2$ & $55257\pm70$ & $6.2\pm1.4$ & $-2.05\pm0.28$ & $0.65\pm0.11$ & $196.4\pm62.2$\\
214 & 01:52:8.04 & +01:06:54.6 & $20.38$ & $19.93$ & $12.9$ & $69252\pm46$ & $7.1\pm0.9$ & $-0.98\pm0.10$ & $0.25\pm0.06$ & $109.9\pm15.6$\\
215 & 01:52:14.30 & +01:06:36.5 & $21.08$ & $20.58$ & $1.7$ & $91688\pm150$ & $11.0\pm3.0$ & $-0.80\pm0.37$ & $0.09\pm0.20$ & $63.6\pm58.1$\\
216 & 01:51:58.41 & +01:13:32.8 & $20.89$ & $20.32$ & $2.2$ & $109077\pm110$ & $10.3\pm2.3$ & $0.29\pm0.16$ & $0.13\pm0.10$ & $79.2\pm43.4$\\
217 & 01:52:7.15 & +01:13:12.3 & $21.02$ & $20.59$ & $9.2$ & $83133\pm73$ & $6.0\pm0.6$ & $-2.33\pm0.17$ & $0.53\pm0.12$ & $101.9\pm36.2$\\
218 & 01:51:53.79 & +01:08:23.0 & $20.97$ & $20.49$ & $5.6$ & $103504\pm173$ & $4.7\pm0.7$ & $-2.37\pm0.18$ & $0.63\pm0.12$ & $180.2\pm65.4$\\
219 & 01:52:3.40 & +01:08:22.6 & $20.60$ & $20.10$ & $6.9$ & $104370\pm68$ & $4.9\pm0.9$ & $-0.54\pm0.14$ & $0.02\pm0.08$ & $65.4\pm28.3$\\
220 & 01:51:58.75 & +01:07:36.1 & $20.04$ & $19.61$ & $18.5$ & $70416\pm36$ & $6.6\pm0.5$ & $-0.88\pm0.06$ & $0.23\pm0.04$ & $131.4\pm10.9$\\
221 & 01:52:5.53 & +01:07:28.6 & $20.76$ & $20.24$ & $6.8$ & $55287\pm4140$ & $10.2\pm2.1$ & $-2.51\pm0.23$ & $0.47\pm0.17$ & $365.8\pm51.5$\\
222 & 01:51:53.85 & +01:06:35.2 & $20.55$ & $20.02$ & $0.6$ & $107614\pm177$ & $0.4\pm0.3$ & $-1.54\pm0.62$ & $0.06\pm0.20$ & $106.5\pm85.1$\\
223 & 01:51:57.14 & +01:06:15.0 & $20.08$ & $19.60$ & $16.6$ & $62773\pm47$ & $12.1\pm1.4$ & $-1.74\pm0.11$ & $0.53\pm0.07$ & $177.6\pm22.3$\\
\hline\hline\end{tabularx}\end{table*}

